SPQE: Structure-and-Perception-Based Quality Evaluation for Image Super-Resolution

The image Super-Resolution (SR) technique has greatly improved the visual quality of images by enhancing their resolutions. It also calls for an efficient SR Image Quality Assessment (SR-IQA) to evaluate those algorithms or their generated images. In this paper, we focus on the SR-IQA under deep learning and propose a Structure-and-Perception-based Quality Evaluation (SPQE). In emerging deep-learning-based SR, a generated high-quality, visually pleasing image may have different structures from its corresponding low-quality image. In such case, how to balance the quality scores between no-reference perceptual quality and referenced structural similarity is a critical issue. To help ease this problem, we give a theoretical analysis on this tradeoff and further calculate adaptive weights for the two types of quality scores. We also propose two deep-learning-based regressors to model the no-reference and referenced scores. By combining the quality scores and their weights, we propose a unified SPQE metric for SR-IQA. Experimental results demonstrate that the proposed method outperforms the state-of-the-arts in different datasets.

==> figure_all/fig1_6th/building4____.txt <==
DISQ RCAN 0.8363 ESRGAN 0.8665 BICUBIC 0.8200
DeepSRQ RCAN 0.7395 ESRGAN 0.4847 BICUBIC 0.7335

==> figure_all/fig1_6th/img16____.txt <==
SSDP RCAN 0.9125 ESRGAN 0.8522 BICUBIC 0.7646
DISQ RCAN 0.8469 ESRGAN 0.8692 BICUBIC 0.5960
DeepSRQ RCAN 0.6990 ESRGAN 0.5967 BICUBIC 0.7435

==> figure_all/fig7_1st/img12/____.txt <==
img12_2_08	MOS 0.9197	SSPE 0.8931
img12_3_08	MOS 0.6567	SSPE 0.6672
img12_3_01	MOS 0.1571	SSPE 0.1493


==> figure_all/fig7_1st/img19/____.txt <==
img19_2_20	MOS 0.9010	SSPE 0.9003
img19_3_12	MOS 0.6110	SSPE 0.6102
img19_4_06	MOS 0.2500	SSPE 0.2378

==> figure_all/fig9_1st/animal5_all/____.txt <==
名称		MOS		SSDP		DISQ
RCANx3_animal5_7	0.410999454	0.39253363	0.870444112	（1）
RCANx3_animal5_5	0.529873643	0.512638867	0.858706461	（2）
SANx36_animal5_2	0.609879754	0.600530684	0.718366085	（3）
SANx3_animal5_2	0.767658571	0.742516875	0.862896593	（4）
S2.7_animal5_2	0.7758		0.75916481	0.857621361	（5）

==> figure_all/fig9_1st/building4_all/____.txt <==
名称			MOS		SSDP		DISQ
V2_building4_3.bmp	0.5285		0.517350435	0.828959373	（1）
RCANx3_building4_4.png	0.656087725	0.633606791	0.82992002 不用	（2）
V2_building4_2.bmp	0.727		0.71060431	0.829096104	（3）
S2.7_building4_2.bmp	0.7807		0.785565615	0.83064841	（4）
V1.5_building4_2.bmp	0.8345		0.836403608	0.827674643 	（5）

==> figure_all/fig9_1st/plant2_all/____.txt <==
名称			MOS		SSDP		DISQ
R2.7_plant2_3.bmp		0.4712		0.472634673	0.798738689	（1）
S2_plant2_3.bmp		0.5657		0.568124533	0.841462918	（2）不用
V2_plant2_3.bmp		0.6198		0.611494482	0.86568696	（3）
SANx3_plant2_3.png	0.751758646	0.720395207	0.839510763	（4）
B1.5_plant2_2.bmp		0.846		0.82039243	0.861163578	（5）

==> figure_all/fig9_1st/scenery8_all/____.txt <==
名称			MOS	SSDP		DISQ
S2_scenery8_3.bmp		0.449	0.440945745	0.736199606	（1）
R2_scenery8_3.bmp		0.5936	0.562600136	0.70191114	（2）
B2.7_scenery8_2.bmp	0.7368	0.738549471	0.766574679	（3）不用
S2.7_scenery8_2.bmp	0.8024	0.794394612	0.773179463	（4）
B1.5_scenery8_2.bmp	0.8468	0.842405856	0.77511707	（5）
